AdS$_3$ holography for non-BPS geometries

By using the approach introduced in arXiv:2107.09677 we construct non-BPS solutions of 6D $(1,0)$ supergravity coupled to two tensor multiplets as a perturbation of AdS$_3\times S^3$. These solutions are both regular and asymptotically AdS$_3\times S^3$, so according to the standard holographic framework they must have a dual CFT interpretation as non-supersymmetric heavy operators of the D1-D5 CFT. We provide quantitative evidence that such heavy CFT operators are bound states of a large number of light BPS operators that are mutually non-BPS.

==> readme.txt <==
This folder contains the files alpha_deformation.wl and beta_deformation.wl.
In these files, we have saved the data necessary to reconstruct the perturbative solutions of (respectively) the alpha and beta deformations described in sections 3.3 and 3.4 of the paper.

These files can be read using the `Get` command in a Mathematica notebook, for example:

	Get["alpha_deformation.wl"]

Each of these files contains three variable definitions, all of them are lists of rules.

For the alpha deformation, these are:

- generalModeFieldsUpTo3, which contains the formulas for all the fields up to third order in perturbation theory, for a free mode number n.

- generalModeConditionsUpTo4, which contains the conditions on the parameters that are present in the previous list. For example, the condition (3.26) of the article is present in this list.

- fieldsAtModeNumber2, which contains the values of all the fields up to 11th order in perturbation theory, but only at mode number n = 2.

The content of the file for the beta deformation is very similar:

- generalModeFieldsUpTo2, which contains the formulas for all the fields up to second order in perturbation theory, for a free mode number n.

- generalModeConditionsUpTo3, which contains the conditions on the parameters that are present in the previous list. For example, the condition (3.48) of the article is present in this list.

- fieldsAtModeNumber2, which contains the values of all the fields up to 8th order in perturbation theory, but only at mode number n = 2.

